Enabling the Reflex Plane with the nanoPU

Many recent papers have demonstrated fast in-network computation using programmable switches, running many orders of magnitude faster than CPUs. The main limitation of writing software for switches is the constrained programming model and limited state. In this paper we explore whether a new type of CPU, called the nanoPU, offers a useful middle ground, with a familiar C/C++ programming model, and potentially many terabits/second of packet processing on a single chip, with an RPC response time less than 1 $\mu$s. To evaluate the nanoPU, we prototype and benchmark three common network services: packet classification, network telemetry report processing, and consensus protocols on the nanoPU. Each service is evaluated using cycle-accurate simulations on FPGAs in AWS. We found that packets are classified 2$\times$ faster and INT reports are processed more than an order of magnitude quickly than state-of-the-art approaches. Our production quality Raft consensus protocol, running on the nanoPU, writes to a 3-way replicated key-value store (MICA) in 3 $\mu$s, twice as fast as the state-of-the-art, with 99\% tail latency of only 3.26 $\mu$s. To understand how these services can be combined, we study the design and performance of a {\em network reflex plane}, designed to process telemetry data, make fast control decisions, and update consistent, replicated state within a few microseconds.

==> archive/code/loopback.txt <==
// Simple loopback & increment application
entry:
  // Register port number & priority with NIC
  csrwi	lcurport, 0
  csrwi	lcurpriority, 0
  csrwi	lniccmd, 1

// Wait for a message to arrive
wait_msg:
  csrr	a5, lmsgsrdy
  bnez	a5, loopback_plus1_16B
idle:
  csrwi	lidle, 1 // app is idle
  csrr	a5, lmsgsrdy
  beqz	a5, idle

// Loopback and increment 16B message
loopback_plus1_16B:
  mv netTX, netRX // copy app hdr from rx to tx
  addi netTX, netRX, 1 // send word one + 1
  addi netTX, netRX, 1 // send word two + 1
  csrwi	lmsgdone, 1 // msg processing complete
  j wait_msg // wait for the next message
